A Concurrency-Optimal List-Based Set

Designing an efficient concurrent data structure is an important challenge that is not easy to meet. Intuitively, efficiency of an implementation is defined, in the first place, by its ability to process applied operations in parallel, without using unnecessary synchronization. As we show in this paper, even for a data structure as simple as a linked list used to implement the set type, the most efficient algorithms known so far are not concurrency-optimal: they may reject correct concurrent schedules. We propose a new algorithm for the list-based set based on a value-aware try-lock that we show to achieve optimal concurrency: it only rejects concurrent schedules that violate correctness of the implemented set type. We show empirically that reaching optimality does not induce a significant overhead. In fact, our implementation of the concurrency-optimal algorithm outperforms both the Lazy Linked List and the Harris-Michael state-of-the-art algorithms.

==> disc-set-review.txt <==

First of all, many thanks for the constructive feedback. A short response:

Regarding the comment by Reviewer 1 on local serializability, indeed, the definition allows locally serializable schedules to "corrupt" the data structure, e.g, resulting in a "lost update". However, such a schedule will be ruled out if it violates linearizability, i.e., the schedule is not "observably correct" (Theorem 5). Following the suggestions of Reviewer we'll detail how schedules are constructed based on executions of LLL and HM in the final version.
   
Addressing the first concern of Reviewer 2, the waitfreeTraversal function is indeed wait-free. In contrast, the insert and remove operations that use the function are deadlock-free.

Regarding the second comment of Reviewer 2, "partial re-traversal" of the list in case of conflicts. We considered this option in our initial design, however, we would have only benefited from remembering prevOfPrev when prev gets modified concurrently, and we would have only benefited from remembering prevOfPrevOfPrev when both prev and prevOfPrev get modified concurrently and so on. Therefore, remembering more and more past nodes reduces the cost of re-traversal, but there's exponentially diminishing return per extra node remembered. Moreover, in our algorithm, there is no overhead for restarting from prev since prev is always required. Note that since "aborted" steps are not included in the exported schedules, partial re-traversal does not increase concurrency 
anyway (cf. Definition 1).

On the first point raised by Reviewer 3, it is indeed common for lock-based list algorithms to lock specific list nodes even if they are not modified afterwards. Some optimistic algorithms (e.g., the Optimistic list and the Lazy list from “the art of multiprocessor programming” book) needs to validate that the position remains the one observed before it was locked. 

On the second comment by Reviewer 3, space-demanding versions are indeed key to be able to lock only if needed. Recycling versions is a separate problem similar to memory
reclamation, e.g., a stop-the-world GC could be used to reset version numbers. We presented our algorithms with built-in Java 8 versioned locks, StampedLocks, that does not require explicit version management. The version can be generally implemented with a single 32/64 bit integer so collision is very very rare.

Reviewer 4 asked why on 100 elements and 10% updates the relative performance of HM  and LLL is different on the two architectures. What we observed is that HM is very resilient to contention (performance decreases a little bit when contention rises), unlike LLL (performance decreases drastically when contention rises). LLL always starts off better than HM with no contention (0% update), then eventually decreases to below HM at 100% update. It just happened that on x86 the absolute effective level of contention is higher than that on Sparc at the same setting spot of [100 elements and 10% updates]: it was sufficient to surpass the break-even point between LL and HM on x86, but not on Sparc (possibly due to its lower clock speed).

In the final version of the paper, we'll try to clarify these and
other points raised by the reviewers.


==> plots/dasquad-cpp/data/comparison_txs_10000_0_0.dat <==
1 0.019246575 0.0005214503068366154
2 0.03814251163125 0.0012413542330634239
4 0.07503325 0.0032785311451929188
8 0.15481789641275 0.009078142600781042
12 0.230766725 0.0023109840117361232
14 0.2705744749999999 0.017873110225209814
17 0.3255822 0.01776607947578756
26 0.5068374999999999 0.03809347730263892
35 0.6783045999999999 0.035487222580153195
44 0.81035405 0.07051219471847875
53 1.0737849059495 0.060504194678480686
62 1.24220315 0.14165788272212973
71 1.5295958730227501 0.13680982139110956


==> plots/dasquad-cpp/data/comparison_txs_10000_0_1.dat <==
1 0.019829781484250002 0.0009859994638505285
2 0.039707099999999995 0.0016669704476484691
4 0.07544842499999999 0.001464900659601189
8 0.148783725 0.0036227052427479285
12 0.23296175 0.008592853385808457
14 0.2718186 0.012784866243857752
17 0.34001051565850005 0.022102249205482483
26 0.502229275 0.02848795720877799
35 0.69081808721875 0.0402406503734398
44 0.8363977530447501 0.05757495177453159
53 0.9985302721077499 0.012053786833799509
62 1.2138551052495 0.1155134610243995
71 1.449755675 0.15756821690064654


==> plots/dasquad-cpp/data/comparison_txs_10000_0_2.dat <==
1 0.022118 0.001033055019509288
2 0.04348495000000001 0.0023550248668184654
4 0.08675381923799999 0.005252532131683016
8 0.175506675 0.009628946917974295
12 0.27833069895749996 0.015068116932232244
14 0.309844775 0.015934914806879277
17 0.35748437966950003 0.025331758757948606
26 0.60188970336725 0.046648962058088175
35 0.74303812094775 0.02066224401956067
44 0.93108965 0.06396333613404376
53 1.2902729 0.045972978249184636
62 1.4459165 0.1942266189562938
71 1.80290908825875 0.19018541538451755


==> plots/dasquad-cpp/data/comparison_txs_10000_100_0.dat <==
1 0.029298385291500004 0.00013713931244717394
2 0.05211383210925 0.0005221506019843469
4 0.10061205 0.00039987279227274514
8 0.1990517757925 0.0002523515129576489
12 0.2977005 0.0003090402886356416
14 0.346671775 0.00023953401115498597
17 0.419967125 0.0003203764387404337
26 0.613756588911 0.00043644349729434124
35 0.8237481249999999 0.00027835262258510103
44 1.01752215 0.0006466051731930465
53 1.2238282749999998 0.00033827172879207586
62 1.418447925 0.0004294943800563495
71 1.6238496429407498 0.0005299657635088206


==> plots/dasquad-cpp/data/comparison_txs_10000_100_1.dat <==
1 0.029228650000000002 0.00010142749462875673
2 0.052302397357750004 0.0002948367452120597
4 0.10061410000000001 0.00040321163177666164
8 0.19923614999999997 0.00036354262015156314
12 0.29841838164175 0.00022952478035302885
14 0.347084575 0.0002208871261527048
17 0.42100370000000004 0.00021853947011924414
26 0.61603095 0.0003647088016486684
35 0.8269438859312499 0.0004865755840162857
44 1.0207521 0.0003867057537715312
53 1.2281942250000002 0.0002360573006002894
62 1.42313992245775 0.0005802277153548036
71 1.6285865955280001 0.000690725899836605


==> plots/dasquad-cpp/data/comparison_txs_10000_100_2.dat <==
1 0.03981532499999999 9.873254698088762e-05
2 0.05708477799225 0.00014073205378175508
4 0.11458410901149998 0.00015422554357313257
8 0.23442612079800002 0.0002378603241962908
12 0.35577290000000006 0.0006578794570436169
14 0.41536409999999996 0.0002908757237492717
17 0.50527215 0.00026293262128032597
26 0.7156306684607501 0.000630301668992107
35 0.970896875 0.0005404365172401894
44 1.1885065 0.0007017395955765941
53 1.4323247749999999 0.000934453823988466
62 1.6507846499999999 0.0005382787908386323
71 1.8911328 0.0017548668838404603


==> plots/dasquad-cpp/data/comparison_txs_10000_20_0.dat <==
1 0.030830225 0.00010738098450532818
2 0.052906954267000005 0.0003346163982505017
4 0.10259571775575001 0.0008378092312110192
8 0.201672425 0.0013914828622132985
12 0.30194061330099997 0.0016920997352296181
14 0.351627 0.0007921448899454328
17 0.42607415 0.0016665632831268829
26 0.6323145348765 0.0016063833597443954
35 0.8514484250000001 0.000902617424955515
44 1.06127729716525 0.0015510569876722757
53 1.2786925 0.001775316300456603
62 1.48647515 0.0009608728028898642
71 1.70321125 0.0019217618053927834


==> plots/dasquad-cpp/data/comparison_txs_10000_20_1.dat <==
1 0.030682025 0.00012882138474130212
2 0.05310215 0.0008979286293093283
4 0.10148407499999999 0.0007335710071288249
8 0.20161882499999997 0.0007161199404894853
12 0.3025154 0.0005632821377131174
14 0.3522719 0.00024528923063735973
17 0.4276145 0.001521666917123011
26 0.6358997264897499 0.00157498999237998
35 0.85706045 0.000980586159736459
44 1.0655524750000003 0.00226215685335185
53 1.284102025 0.0012600644543699138
62 1.493742075 0.0015715784005791026
71 1.7128532749999998 0.001204400144954524


==> plots/dasquad-cpp/data/comparison_txs_10000_20_2.dat <==
1 0.042994871542749995 0.00021564470840928755
2 0.060330225 0.00026674416425981286
4 0.11564674739275001 0.0004596363006057697
8 0.23488517823725003 0.000781033590735722
12 0.35497417237525003 0.00013311591505066296
14 0.4156742391735 0.0013419859261420703
17 0.506591425 0.0014765936371143665
26 0.7179094252725 0.0014668755867707805
35 0.9855305 0.0015445493905990881
44 1.216332249955 0.0017763734037791613
53 1.483378475 0.0018667522195425217
62 1.722119725 0.00319441263393342
71 1.988042693958 0.0010123460306921065


==> plots/dasquad-cpp/data/comparison_txs_1000_0_0.dat <==
1 0.38668455 0.004588154147730131
2 0.7539021636462501 0.01427429366376984
4 1.4295642031797502 0.014031598876064038
8 2.8177580186207503 0.07020930684006974
12 4.165365259949 0.045872432183576874
14 4.891093759538999 0.06377797474218475
17 5.976087206824251 0.06062078688495607
26 9.20189005 0.09047223251471519
35 12.2862928638585 0.10990532835078229
44 15.581770725 0.17828165400951745
53 18.769943625 0.05063328891617777
62 22.02416825 0.1178190235172161
71 25.05435280361475 0.16735423889684295


==> plots/dasquad-cpp/data/comparison_txs_1000_0_1.dat <==
1 0.384526545983 0.009436588945361382
2 0.760817075 0.014120604065307078
4 1.41842535811425 0.02078724726740908
8 2.850238225 0.023173012212827127
12 4.228497425 0.06339975204811524
14 4.9824047310595 0.08129040990156292
17 6.027915649999999 0.04538433226320134
26 9.142348550000001 0.16535542221668115
35 12.282755125 0.1569662896402579
44 15.457861525 0.19504384012418602
53 18.572804124999998 0.20068893480510838
62 21.832485300565 0.12198495904184817
71 25.114021225000002 0.5964225783735974


==> plots/dasquad-cpp/data/comparison_txs_1000_0_2.dat <==
1 0.499457030247 0.005531717815922609
2 0.984539425 0.015271865998708216
4 1.876153625 0.023472987100122154
8 3.655566375 0.04182015343526589
12 5.4642277096414995 0.04103695302379848
14 6.388093925 0.11628797982031143
17 7.7982681750000005 0.12348846185911151
26 12.007320425 0.1329602727952324
35 15.870552725 0.2165663601918876
44 20.12038803130175 0.3614045496292124
53 24.1453211 0.2815563990205151
62 28.2661426 0.3145025604934352
71 32.040517075 0.11321629476347211


==> plots/dasquad-cpp/data/comparison_txs_1000_100_0.dat <==
1 0.6014579999999999 0.0003833503010737511
2 0.413996275 0.0015442972519887567
4 0.567473475 0.002027295144398078
8 1.0827046 0.0017629674131985425
12 1.88697845 0.0029475478356310366
14 2.4135108250000004 0.005098304456303868
17 3.36790532292025 0.004788836367012689
26 4.336944224999999 0.0026096825316183785
35 6.9699926396985 0.004218675178439834
44 9.268697325 0.009474864290805175
53 11.432154775 0.015790346412787752
62 12.5135839 0.009582789304094735
71 13.42969042772225 0.016500562541823024


==> plots/dasquad-cpp/data/comparison_txs_1000_100_1.dat <==
1 0.6009909999999999 0.00043376990060013144
2 0.41429000000000005 0.0002969436534653155
4 0.5669911 0.0010657265721876028
8 1.0782768999999999 0.002683960410786058
12 1.891241875 0.004700807658530578
14 2.4223448530047498 0.006892102022006565
17 3.38066285 0.0017757356606956961
26 4.364271199999999 0.006280772965699949
35 7.0759218950055 0.0022859616768826536
44 9.449704671370249 0.00638677232248244
53 11.689516808964 0.012402246124422554
62 12.77864955 0.03280941613668282
71 13.659111975000002 0.03146105741466997


==> plots/dasquad-cpp/data/comparison_txs_1000_100_2.dat <==
1 0.846740025 0.0022619594991584733
2 0.483322175 0.0011788299803194636
4 0.456279475 0.0012043642067497756
8 0.69842765 0.0008037790471682575
12 1.0043270232227501 0.0013645292429112208
14 1.2009635348515 0.0023448435481230605
17 1.638258225 0.0039695497119740875
26 2.9886837500000003 0.014168107586995047
35 7.0976067249999995 0.02227851527030409
44 10.667425525 0.05657801754600285
53 12.436703900000001 0.048254012995052324
62 13.596538124999999 0.042431884202752415
71 14.643059300000001 0.019396492445285612


==> plots/dasquad-cpp/data/comparison_txs_1000_20_0.dat <==
1 0.620055575 0.0014174905981463614
2 0.44521825209475 0.0011650371997349487
4 0.623378525 0.0016986565463624637
8 1.195350375 0.003573864366364045
12 2.0970762351065 0.004097084954994211
14 2.697501375 0.008433420140676431
17 3.80952055 0.007500671849685564
26 5.584383975 0.00854695151867036
35 9.019309465963499 0.005904091115362269
44 11.37099349940525 0.014183121136049337
53 13.8249828 0.01782496226438323
62 16.021001599999998 0.04966433636591413
71 18.640459449999998 0.05009739060167391


==> plots/dasquad-cpp/data/comparison_txs_1000_20_1.dat <==
1 0.6167915840765 0.002892398396557621
2 0.448619675 0.0013734403551544044
4 0.6320209793995001 0.003109148625320654
8 1.2290884499999999 0.0030681457478418106
12 2.1785009686355004 0.0034554024465612084
14 2.812291475 0.003856493700565188
17 3.9640617102337496 0.012454257056749539
26 5.739982675 0.011648817316327408
35 9.24047440322475 0.029346252236243254
44 11.641929099999999 0.018198339870255292
53 14.142391250000001 0.024303594258257264
62 16.23989017215025 0.04451905554399774
71 18.875458555572 0.03940373803199353


==> plots/dasquad-cpp/data/comparison_txs_1000_20_2.dat <==
1 0.860064225 0.0016142217967697592
2 0.49838877499999995 0.00200246903159574
4 0.464452110759 0.0016427534206172481
8 0.7125004521747501 0.00667425776336718
12 1.0362433249999998 0.0025451050985175277
14 1.2155430249999999 0.004046553944098685
17 1.56985844628775 0.009587839170328617
26 1.880564825 0.010362322629402766
35 4.6664900447780004 0.10316829396192038
44 8.307824075000001 0.010767555280989381
53 13.076866235114 0.17234319838092022
62 16.805194725 0.5228002894749864
71 20.667202425 0.22967980936964427


==> plots/dasquad-cpp/data/comparison_txs_100_0_0.dat <==
1 9.7509644438455 0.319797259469117
2 19.0775751915285 0.9105287887137947
4 36.26700997499999 1.3272846533072284
8 71.15690080314477 3.690164707599486
12 109.09657365000001 4.24125446245174
14 124.86139932856474 3.125206782116371
17 148.19591340000002 2.1780588709464292
26 241.03394735000003 10.915360949908559
35 319.307424575 5.172721605826596
44 386.84417845 3.960755943004314
53 489.765112425 22.505412351052872
62 553.6704240239001 19.009761908754477
71 628.1902550032197 11.52768371134876


==> plots/dasquad-cpp/data/comparison_txs_100_0_1.dat <==
1 9.950515800000002 0.12004438698292655
2 18.87570975694425 0.3345087593926297
4 36.45202597779725 1.1064643549187996
8 73.68231452500001 3.8512022172926295
12 107.48342773403151 3.304781196980455
14 126.8760538397585 4.800155074665776
17 155.58587982499998 7.556000728373638
26 231.915923525 3.9959312145005397
35 314.41480225494973 16.109330729360668
44 389.8215724819493 15.271858827735533
53 469.12136635557704 12.513711893204784
62 552.79119435 18.00873070559587
71 617.4445890746125 21.17058560993392


==> plots/dasquad-cpp/data/comparison_txs_100_0_2.dat <==
1 8.369804375 0.21540351123404614
2 15.51773435 0.10577230163486424
4 30.825485575 0.8954542286412305
8 61.09189220162225 1.586737361176764
12 90.1536764 4.25708830077907
14 106.05332126165625 1.2815821430548335
17 129.17481578883852 1.8708275244339911
26 194.455531625 3.3956306710312676
35 258.62303675 5.4172722111798794
44 320.975448625 3.4289740113793528
53 395.77075210000004 13.959822116717511
62 455.79696944999995 14.994813599115359
71 533.925837025 19.097251858146294


==> plots/dasquad-cpp/data/comparison_txs_100_100_0.dat <==
1 8.1599267157685 0.0027226540827823345
2 6.53841760343475 0.04623259278379943
4 7.849638700000001 0.03932664966940352
8 10.415325150000001 0.041521008026499946
12 12.9386109193705 0.06004434985515083
14 13.812890074999999 0.04042179289437578
17 15.204024675000001 0.021925055065741626
26 10.405670790851001 0.008773522898696795
35 13.63688458247675 0.012550327623290648
44 14.666571525000002 0.024897597438223694
53 15.73819395 0.010043805703185082
62 16.08078626330375 0.006586452586926801
71 16.80533675 0.004491141184227972


==> plots/dasquad-cpp/data/comparison_txs_100_100_1.dat <==
1 7.953666812876249 0.005656566480485937
2 6.58677862140025 0.049498612637425485
4 8.080517425 0.03255347193816913
8 10.7949261154385 0.09135744472631516
12 13.439675525075 0.03232609975721621
14 14.3387045 0.04026547479541251
17 15.89697452241775 0.028168779347789493
26 10.584529425000001 0.007252051501644267
35 13.811480275 0.015021055834700267
44 14.642821474999998 0.022951461008451784
53 15.581758139968498 0.019271368782360247
62 15.643824975 0.027180182411624437
71 16.0824620656585 0.010795584531294946


==> plots/dasquad-cpp/data/comparison_txs_100_100_2.dat <==
1 6.22563215 0.0014688027244437124
2 6.5465090831792505 0.049544476743566525
4 7.6750813749999995 0.11525640572411827
8 11.847954025000002 0.02278725712137903
12 14.552524975 0.07828528224523339
14 15.464476625 0.06133081800837009
17 16.774257300000002 0.018798657533983167
26 11.458623425 0.020744507522775485
35 15.62519238784375 0.010422630266076578
44 17.145809475 0.025741369770646262
53 18.5494880206005 0.016366480769353584
62 19.566225524999997 0.010106562664056008
71 20.6996778 0.010690852323676423


==> plots/dasquad-cpp/data/comparison_txs_100_20_0.dat <==
1 9.16928885 0.009991785797177376
2 10.917404425 0.1839396203709683
4 14.6578783 0.10614290657137618
8 19.510636195883 0.16474212486710424
12 23.5474176 0.051044391314293086
14 25.085240449999997 0.08395039789806416
17 27.537637200000002 0.056247768802385585
26 21.160831575 0.029376812896610188
35 27.8447995 0.034916795637248706
44 31.70915045697425 0.04593990900872558
53 34.14129745 0.054430513909848106
62 35.39490795803175 0.012594842956895558
71 37.1458706 0.023967623848155224


==> plots/dasquad-cpp/data/comparison_txs_100_20_1.dat <==
1 9.09473495 0.003278050686510768
2 11.2627488702955 0.06943976498449231
4 15.1360709 0.05724162844195367
8 20.306605343533246 0.1101053250791567
12 24.568445960931502 0.08130796791854437
14 26.2152211 0.10110021513511516
17 28.793881807111752 0.16854001721028466
26 21.601918713431 0.02314465765348007
35 28.4609727 0.03909752646319116
44 32.104558950000005 0.022660305599366406
53 34.63694912294025 0.0666292706949224
62 35.65741172499999 0.08987129963703219
71 37.483178944335506 0.043328545614913075


==> plots/dasquad-cpp/data/comparison_txs_100_20_2.dat <==
1 6.758949330491999 0.0018901536151611758
2 10.726544551634753 0.024792632336395847
4 12.713091525 0.15615260828506589
8 21.452815475 0.16599020226014088
12 27.210499754207003 0.09967677815131792
14 29.138328505579498 0.03779254790388669
17 31.70533937359275 0.10438026155796874
26 23.016209806829252 0.019739945761152174
35 31.081724274999996 0.05305167716898815
44 35.43092387646725 0.02709412264056782
53 38.710684125 0.048732181455197726
62 41.239968025 0.06304730061318428
71 44.1329397 0.030028580523116948


==> plots/dasquad-cpp/data/comparison_txs_25_0_0.dat <==
1 24.995304694935502 0.5861415187291521
2 48.26754704999999 1.6919515912456307
4 94.094707025 2.435407080700717
8 181.606783875 5.577293190487523
12 276.82788274668775 11.298750460660846
14 315.976119725 12.002249996650574
17 390.03731785097 5.601324080894184
26 594.821696629302 15.656597848632138
35 817.312644143168 40.837551935833254
44 1009.28291415 10.878430113316
53 1202.942864025 38.972115452513066
62 1437.7300316779997 54.65761639814245
71 1621.5677553167934 61.60022236905305


==> plots/dasquad-cpp/data/comparison_txs_25_0_1.dat <==
1 25.0950957293195 0.8525850777113325
2 50.612543375 1.1462671082470322
4 90.746956579217 2.9747172175262686
8 185.7440311 11.204829527801957
12 274.1215978091465 17.896480129093433
14 312.41576027499997 7.16017134311135
17 393.65995639999994 5.360512734223499
26 598.920947825 10.458428307589509
35 783.7632312000001 10.554995268737027
44 1001.5235326000001 31.500350954828576
53 1142.862085675 25.668926689861916
62 1442.8143632000001 52.68791906736944
71 1636.24099005 37.98140012457319


==> plots/dasquad-cpp/data/comparison_txs_25_0_2.dat <==
1 16.536744675 0.3979924047457044
2 32.444382000000004 0.6758130953158419
4 62.16387290000001 0.9173670717411976
8 125.470085375 3.4808243102242256
12 188.040521075 7.616587418260019
14 218.4845803 7.024974525692347
17 262.59576500000003 6.365319534996623
26 402.4140211655635 5.62718611253962
35 530.733407925 41.66992665099398
44 623.062764125 71.99684783265222
53 781.7276730750001 7.689132310023711
62 905.759573325 29.284247130312544
71 1024.041118775 97.97446180093061


==> plots/dasquad-cpp/data/comparison_txs_25_100_0.dat <==
1 16.27385292241525 0.010476537411827816
2 10.279669525000001 0.0732323180765786
4 12.14002515 0.012097093773712405
8 14.2141016 0.06759458619894532
12 15.753043686573752 0.03281352326488824
14 16.1194349 0.016165570685462448
17 16.597201800000004 0.005236061197758131
26 9.199039849999998 0.035102438195515215
35 9.443846230509502 0.02293231325938199
44 8.576353775 0.01703522318988444
53 8.56953845 0.01880142325756216
62 7.80638307626975 0.02326329516897272
71 7.2309204454405 0.12153375531182481


==> plots/dasquad-cpp/data/comparison_txs_25_100_1.dat <==
1 15.957930074999998 0.017237972628351955
2 10.7327981 0.03291316816311222
4 12.6365632 0.020086191335509006
8 14.516449125 0.11751425303480872
12 15.65595247169025 0.024632992806150143
14 15.704953750000001 0.023364043327800482
17 15.572295 0.027493793926751546
26 7.37394005 0.02943317650469746
35 7.09184505 0.02670096420462525
44 6.124496428189751 0.012323597087914426
53 5.392860975 0.049780471179059274
62 4.26183975 0.06832403771994643
71 3.593143525 0.07258968756103834


==> plots/dasquad-cpp/data/comparison_txs_25_100_2.dat <==
1 11.8535869852015 0.02451662606065981
2 11.4044365 0.02539452418127487
4 12.05081870276225 0.18526424921411827
8 17.89716985 0.04622818996481747
12 19.988866525 0.01305850002294194
14 20.5186255755625 0.01777069650418101
17 21.50909755756675 0.006243090631729497
26 13.063467675 0.008434613517079909
35 14.516596224999999 0.024704213882436456
44 14.548428225 0.021267714847686695
53 15.138621275 0.018862469738323274
62 14.9657125 0.014174532324560634
71 15.33682067428 0.02419783691468257


==> plots/dasquad-cpp/data/comparison_txs_25_20_0.dat <==
1 20.8518352838715 0.007862380004678503
2 18.4352107 0.41139953722060346
4 28.4388979 0.41971271192231724
8 32.871701649265 0.18607999858514143
12 37.152755825 0.013191242328495896
14 37.934685448307754 0.12014587037785289
17 38.756512875 0.038370709187726545
26 24.992604021148 0.0370767749799102
35 28.042446086396254 0.1436364828117555
44 28.126876387778754 0.12249439209809805
53 29.55915545 0.06114724852384344
62 28.844495475 0.06608938571139299
71 29.229869075 0.05094358748932512


==> plots/dasquad-cpp/data/comparison_txs_25_20_1.dat <==
1 20.64798945 0.012910040443133134
2 18.811592932454253 0.23960992207192694
4 30.119382125 0.25629809022856315
8 35.04042728703125 0.2232100191252137
12 39.411767159823995 0.18926338025368014
14 40.044908125 0.017978331243726435
17 40.610023243843 0.19990545866107418
26 24.307257375000002 0.04097241481292568
35 26.582439524999998 0.02905803760939699
44 25.082042100000002 0.0364657058212243
53 25.246616550000002 0.023268452939476603
62 23.218901775 0.05031858024112493
71 22.4886518942555 0.022624295499148492


==> plots/dasquad-cpp/data/comparison_txs_25_20_2.dat <==
1 14.0376590309295 0.006345383003418795
2 21.485192946652752 0.02890920978582954
4 19.1613636 0.41866073528732856
8 38.404445100000004 0.06587977863902279
12 44.378201625 0.08838982582101368
14 45.33164480321725 0.08509539633621993
17 47.676126724999996 0.08544348727485893
26 31.311801925 0.06953130489994537
35 34.97087902932726 0.04747679455041061
44 35.57948102167275 0.018600283196594992
53 37.249274274917504 0.02918381678375873
62 37.053350175 0.05121367309872085
71 38.01216076788076 0.046735680926541914


==> plots/dasquad/data/comparison_throughput_100000_0_0.dat <==
1 0.000968210195916 2.18663557191e-06
2 0.00189617001785 9.75825127819e-06
4 0.00372310224636 2.8195491622e-05
8 0.00842031223782 0.00126386149485
12 0.0119464953888 0.000567469689266
14 0.0387193220315 0.0503017254823
17 0.0514963430047 0.069972281542
26 0.0250598506802 6.99022071326e-05
35 0.0353508598776 0.00322235695612
44 0.0423609260672 9.3871462173e-05
53 0.0694621535406 0.037506390387
62 0.141086107595 0.163146595568
71 0.0679064171307 0.000105151490217


==> plots/dasquad/data/comparison_throughput_100000_0_1.dat <==
1 0.000928617832866 1.25765605921e-06
2 0.00196210757848 6.70586887711e-06
4 0.00378556919618 1.11307078393e-05
8 0.0206276466297 0.0258323041522
12 0.0120302090292 0.000702179842824
14 0.0370926908085 0.0470172114431
17 0.0404038409032 0.0479120800784
26 0.0652459020546 0.0805346881647
35 0.0869320828836 0.106484777314
44 0.060304535274 0.035790009308
53 0.0667309020138 0.0315575171118
62 0.176911519634 0.235092336557
71 0.0825661456915 0.0305819770334


==> plots/dasquad/data/comparison_throughput_100000_0_2.dat <==
1 0.000865548543126 5.32884192901e-07
2 0.00176793628206 6.34601303391e-06
4 0.00343984733419 3.47640963563e-06
8 0.00849500068804 0.00272966840797
12 0.0126242182616 0.00408508283869
14 0.02533990162 0.0259976810338
17 0.0320382194696 0.0341101462966
26 0.02271025408 3.24702767403e-05
35 0.0304787712985 3.37574153713e-05
44 0.0382083692265 6.46581493605e-05
53 0.045981998765 3.99936626246e-05
62 0.0536026829164 3.71436727114e-05
71 0.0611881546421 0.000161150891646


==> plots/dasquad/data/comparison_throughput_100000_100_0.dat <==
1 0.00097478176916 1.28562637524e-06
2 0.00197343593944 2.02006612077e-05
4 0.00380418368385 3.30279120044e-05
8 0.00836754660531 0.000925989870553
12 0.0120511602738 0.000391930874355
14 0.0175905577293 0.00749436152933
17 0.0208503338691 0.00818720527622
26 0.0254622742153 0.000140429660485
35 0.0358176403663 0.00328148171419
44 0.0472224458287 0.0097300898551
53 0.0553576681872 0.00773657984298
62 0.064809018257 0.0103336046497
71 0.0702083456109 0.00498621117639


==> plots/dasquad/data/comparison_throughput_100000_100_1.dat <==
1 0.000969678721835 1.42386563647e-06
2 0.00190490028556 3.16455617956e-05
4 0.00374154105474 6.71488984862e-06
8 0.00781140017656 0.000149433476969
12 0.0118531676928 0.000452386506839
14 0.016993199106 0.00679426475074
17 0.0193787102145 0.00598099119738
26 0.0248294719304 4.76829145523e-05
35 0.037301747822 0.00779006755389
44 0.0462251043483 0.00863194574033
53 0.0507364211074 0.000897741518874
62 0.0578427748189 0.000705514077404
71 0.0675248491667 0.00162586081041


==> plots/dasquad/data/comparison_throughput_100000_100_2.dat <==
1 0.000847834263198 5.84702855034e-07
2 0.00176697226175 1.07897005434e-05
4 0.00341747908704 1.91389262959e-05
8 0.00721889513345 0.000512822936164
12 0.0132522467342 0.00551012558609
14 0.015116809347 0.00586281132931
17 0.0182561286669 0.00708160855482
26 0.0221642971892 8.66833488469e-05
35 0.0294837371868 0.000231968929816
44 0.0371372378078 5.26905122077e-05
53 0.0445566237474 0.00013889418028
62 0.051788380649 0.000100511246166
71 0.0588585596727 0.000451572771003


==> plots/dasquad/data/comparison_throughput_100000_20_0.dat <==
1 0.000923154308503 1.93818706608e-06
2 0.00191042708954 1.14556845816e-05
4 0.00376310069426 2.50421732179e-05
8 0.0084063419261 0.00122815752475
12 0.0190320031247 0.0146248274535
14 0.021854775377 0.0163507943255
17 0.0262428064382 0.0194260151607
26 0.025077775577 1.4357693904e-05
35 0.03788942404 0.00839225579652
44 0.0474836417288 0.0105413497801
53 0.0635916842415 0.025848086351
62 0.0754684265916 0.0320605306702
71 0.083883731534 0.0325264708171


==> plots/dasquad/data/comparison_throughput_100000_20_1.dat <==
1 0.000981628196908 1.47056413534e-06
2 0.00189952262971 1.34865802843e-05
4 0.00376115810921 2.49131135117e-05
8 0.0083961010879 0.00127855653025
12 0.0187715728229 0.0142399790627
14 0.0212895765477 0.0153634039848
17 0.0241703502718 0.0155094819965
26 0.0249233813116 9.06894055866e-05
35 0.0390959987037 0.0110770790799
44 0.0476309180324 0.0108218564767
53 0.0678822829122 0.0346298789086
62 0.0712144057879 0.0241679998203
71 0.0863101116723 0.038524975088


==> plots/dasquad/data/comparison_throughput_100000_20_2.dat <==
1 0.000897078430412 1.262528141e-06
2 0.00177362465813 6.42517689073e-06
4 0.00346179461431 5.42296845654e-06
8 0.00843287159579 0.00265432539447
12 0.0110208856167 0.000807688351627
14 0.0183099528785 0.0120069502134
17 0.02261043998 0.0153385644136
26 0.0225921049451 3.42477143283e-05
35 0.0301259919357 0.000222433633078
44 0.0380154996411 4.6275862762e-05
53 0.0455653164922 0.000149947048706
62 0.0530752627599 0.000296419374017
71 0.0604093865542 0.0002859597226


==> plots/dasquad/data/comparison_throughput_10000_0_0.dat <==
1 0.0441720810494 0.00052962025342
2 0.0891345817086 0.00593567120221
4 0.212203888505 0.0793946056868
8 0.345941511601 0.00249107180304
12 0.500102258324 0.00278065068126
14 0.576331022209 0.00593572136359
17 0.692792781515 0.00360871821284
26 1.05858774065 0.00550400475353
35 1.5564795998 0.304187755717
44 1.9289014105 0.354983794353
53 2.39412883198 0.558230360718
62 2.64718948179 0.178678394885
71 3.22443815552 0.588722185173


==> plots/dasquad/data/comparison_throughput_10000_0_1.dat <==
1 0.0436937306269 0.000558766480337
2 0.0982976345037 0.0215431606361
4 0.228993228352 0.112473962892
8 0.343811334954 0.0071318746933
12 0.495268482585 0.00696676718998
14 0.573040251023 0.00666739877762
17 0.694248351069 0.0103977837146
26 1.0425786384 0.0179965112385
35 1.48089983686 0.169723804643
44 1.85168202207 0.226736277491
53 2.369239384 0.453739901082
62 3.51760475447 1.64161308103
71 3.27104530478 0.60184729514


==> plots/dasquad/data/comparison_throughput_10000_0_2.dat <==
1 0.0304150584942 6.59817846375e-05
2 0.059995568707 0.000864475808715
4 0.12186859219 0.00645152349439
8 0.286446336262 0.102389932597
12 0.338983846988 0.00143588282471
14 0.394313035905 0.0029839240772
17 0.476415864541 0.00558806936757
26 0.721240706937 0.00503261645691
35 0.969629773317 0.00406298611132
44 1.20978624979 0.0054940384521
53 1.75081118319 0.570581009216
62 1.86501407454 0.311838759851
71 1.97718860924 0.0787018093438


==> plots/dasquad/data/comparison_throughput_10000_100_0.dat <==
1 0.0465245475452 6.45270011565e-05
2 0.0890016357034 0.00047949343699
4 0.151434269806 0.00379821589774
8 0.290529816541 0.000307394062129
12 0.428953140537 0.018636610169
14 0.484945987935 0.00104125779857
17 0.58249882323 0.00213224759443
26 0.879813035874 0.00315687037496
35 1.15676096375 0.0116853860902
44 1.45022422656 0.00236049409227
53 1.72850502701 0.0187706830351
62 2.04296517845 0.0229426335343
71 2.32872375611 0.0700392029948


==> plots/dasquad/data/comparison_throughput_10000_100_1.dat <==
1 0.0431734076592 3.83786559738e-05
2 0.0819383488691 0.000621956002615
4 0.154329328111 0.00043312005435
8 0.298784122808 0.000808398127013
12 0.432922371546 0.000872455118185
14 0.503113159363 0.000893995526748
17 0.605028906789 0.00112879643747
26 0.909544838127 0.00116696142989
35 1.1982119746 0.00848345338335
44 1.50602674449 0.0100260087071
53 1.81117611216 0.0128748869284
62 2.13148161798 0.0161882306002
71 2.41459329212 0.0653478267008


==> plots/dasquad/data/comparison_throughput_10000_100_2.dat <==
1 0.0251932364864 6.62660175713e-05
2 0.0465915750904 0.000613873276733
4 0.0913354666587 0.000751337457017
8 0.177858583185 0.000309637932883
12 0.257472751995 0.000739438778824
14 0.299181869933 0.000877658604656
17 0.359202285975 0.00082587750272
26 0.539976522379 0.00117964260357
35 0.715351066845 0.00156592239099
44 0.895295406499 0.00259416168404
53 1.03416320891 0.0379438870389
62 1.24117634401 0.0148555707825
71 1.42323698034 0.00478202194122


==> plots/dasquad/data/comparison_throughput_10000_20_0.dat <==
1 0.0429052480582 0.000183470552798
2 0.0850760482238 0.00221843630381
4 0.167648200546 0.00181638366977
8 0.325263649239 0.00214840566243
12 0.472006811367 0.00256341756842
14 0.55141579894 0.00325078190121
17 0.659092753565 0.00933584537876
26 0.984392704085 0.00147660116364
35 1.28525631099 0.0202295263967
44 1.62822829467 0.0151506596384
53 1.94197485613 0.0257049440286
62 2.05478014027 0.493320700189
71 2.61467582902 0.0322812707536


==> plots/dasquad/data/comparison_throughput_10000_20_1.dat <==
1 0.0424162504575 0.000203994585807
2 0.0843618026395 0.00181673976117
4 0.167196527472 0.00185014958465
8 0.32578369504 0.00207809702364
12 0.469340616783 0.0038874212861
14 0.546862336079 0.00281544536693
17 0.652206087565 0.00394041435681
26 0.985153698212 0.0222726358943
35 1.26228422591 0.0251918195135
44 1.6115864507 0.0354271176978
53 1.95448486413 0.0204893285294
62 2.10242979318 0.16153011992
71 2.6383941428 0.0212903997074


==> plots/dasquad/data/comparison_throughput_10000_20_2.dat <==
1 0.025447180282 0.0001750478235
2 0.0451819046168 0.000137750438626
4 0.0852594471659 0.0025949825335
8 0.163628125489 0.00228984489856
12 0.234448327939 0.00166347553895
14 0.270470591184 0.00155388000531
17 0.323883209792 0.00166956130194
26 0.484232201186 0.00119466515401
35 0.642757938759 0.0024069901875
44 0.80037966818 0.000635367844059
53 0.986235969031 0.00188128478047
62 1.14669809492 0.00303544313376
71 1.30793799223 0.00600210106718


==> plots/dasquad/data/comparison_throughput_1000_0_0.dat <==
1 0.49249320446 0.00909949416079
2 0.880253727037 0.113614198639
4 1.97946027218 0.60183086353
8 3.9668770834 0.744035698623
12 5.86315843087 1.51792576992
14 6.41582564627 0.851034768198
17 8.50452760285 0.941091210044
26 10.7673833138 2.35147565551
35 13.3771683068 0.52871361549
44 13.9966284344 2.02840126475
53 13.3857237107 1.05491850614
62 14.7255086952 1.45256925974
71 14.7389165842 2.23334270723


==> plots/dasquad/data/comparison_throughput_1000_0_1.dat <==
1 0.525604264574 0.0140298312492
2 0.932744726055 0.16574667985
4 2.41809041598 1.06114739643
8 3.81046600735 0.551289948978
12 5.58973633077 1.06740794003
14 7.27082055201 1.83814611501
17 9.38299403979 0.530526957137
26 10.6673545772 1.78066286474
35 13.3683156822 1.79868554
44 13.187684314 1.07626130096
53 14.1254665796 1.72592895426
62 12.4133493636 3.63827456054
71 12.3646949037 2.86182483849


==> plots/dasquad/data/comparison_throughput_1000_0_2.dat <==
1 0.38453909609 0.0636817900749
2 0.675264428792 0.0275220431893
4 1.19335085942 0.199448626914
8 2.25131587085 0.239306310783
12 4.16881321915 0.914025808162
14 4.13734906716 0.356152488075
17 5.50880980347 0.918011203605
26 7.21387146004 0.297473634223
35 9.20892690635 0.598023928783
44 9.09074225805 0.782459395744
53 8.73250325535 1.08963968251
62 10.2679173508 1.76915800064
71 9.57861608403 1.31035678171


==> plots/dasquad/data/comparison_throughput_1000_100_0.dat <==
1 0.482574892511 0.000246031074873
2 0.455819841899 0.00662772918771
4 0.626836057442 0.00667715199573
8 1.36517450621 0.0198144540852
12 2.13516045359 0.0416641943531
14 2.54589161065 0.0240637106435
17 3.10253760142 0.0551689277745
26 5.00998056121 0.0377848634502
35 7.00391010219 0.109037063841
44 8.45306238511 0.0331183715353
53 10.2407409949 0.151978544342
62 12.1664037165 0.17520590268
71 13.9918781386 0.229411968319


==> plots/dasquad/data/comparison_throughput_1000_100_1.dat <==
1 0.493177957204 0.000380428813976
2 0.482944324589 0.00197820628893
4 0.629927862788 0.0226327611682
8 1.34622624153 0.0237685282389
12 2.11522428228 0.0793612602332
14 2.46506450535 0.0406239252972
17 3.03195803124 0.0600970712029
26 4.99173115316 0.0152490438807
35 6.98301498432 0.197555553657
44 8.44808917893 0.0196601276012
53 10.0692268266 0.070363273439
62 11.8621242089 0.154362709344
71 13.033481994 0.155263409322


==> plots/dasquad/data/comparison_throughput_1000_100_2.dat <==
1 0.330037534107 0.000866697756938
2 0.30627006679 0.0028544789262
4 0.493458987304 0.00497093018429
8 1.08722395307 0.0181609824842
12 1.67546583516 0.0359413821598
14 1.94274570695 0.0180421274332
17 2.36947830021 0.0342739387445
26 3.63207086475 0.0896886471153
35 4.91005914261 0.10018951315
44 5.72480045953 0.0212967538201
53 6.72357461237 0.0173739316098
62 7.74094976331 0.022911549118
71 8.61327445382 0.02234066029


==> plots/dasquad/data/comparison_throughput_1000_20_0.dat <==
1 0.487280438006 0.000705542240002
2 0.79131361538 0.000579630091263
4 1.43663203877 0.0225779020247
8 2.88441028774 0.0397150288566
12 4.1722023155 0.0734140459638
14 4.80467414529 0.0210812748026
17 5.77174625942 0.0436921317691
26 8.66401186416 0.0350610609497
35 11.4081798047 0.172180911705
44 13.9730589514 0.100261594864
53 16.407596345 0.0895312157198
62 19.0719727629 0.0858495616489
71 21.6056816104 0.146458400593


==> plots/dasquad/data/comparison_throughput_1000_20_1.dat <==
1 0.486094869975 0.00034256059222
2 0.794976905169 0.00315213191688
4 1.44096316202 0.000861412463233
8 2.81543789984 0.0292347880874
12 4.08811948004 0.0735263145633
14 4.78369762155 0.0621597112073
17 5.67375612194 0.0738028441923
26 8.65193375818 0.0604822042356
35 11.4892227729 0.156189420107
44 14.0229885368 0.0438145058684
53 16.5704126801 0.106926283134
62 19.0584958694 0.149035307703
71 21.3167663065 0.133629061075


==> plots/dasquad/data/comparison_throughput_1000_20_2.dat <==
1 0.313561718828 0.00043663858809
2 0.485331945313 0.0030865688701
4 0.943042612216 0.00228424972252
8 1.87780188398 0.0171828340298
12 2.75213971429 0.0306577983725
14 3.19596896127 0.0120425237413
17 3.81739651069 0.00972354852985
26 5.51709936935 0.0328892738649
35 7.5038746262 0.0304524019487
44 9.24538092977 0.0058085700178
53 11.2703872606 0.0581488956657
62 12.7968310831 0.0880590704509
71 14.535551274 0.100766135339


==> plots/dasquad/data/comparison_throughput_100_0_0.dat <==
1 8.17128007694 0.23444909174
2 16.0538288392 0.810642649233
4 22.6471489565 2.83896805872
8 40.4104317667 14.0689325318
12 44.4524867345 16.3098986598
14 33.9690216123 6.69580212352
17 33.3956165431 8.78239480815
26 39.8968040371 5.62963450142
35 42.3582597869 10.0356919019
44 50.4230063628 12.2030359085
53 46.8452942917 5.17905534207
62 67.1782023074 15.1907294732
71 52.9397117475 8.02386199994


==> plots/dasquad/data/comparison_throughput_100_0_1.dat <==
1 8.71133216005 0.223548946817
2 15.878640097 2.39833857886
4 23.2198286972 7.39601621384
8 50.8203384896 9.74160467852
12 50.0220418469 24.4423202766
14 35.7034312784 11.5542971038
17 40.545553826 12.0332850947
26 45.8825719652 20.4131916334
35 49.4769437736 3.65279349337
44 50.4239849597 4.91542093594
53 52.5872271094 15.2773350839
62 51.6174895515 15.1951179247
71 46.897883286 4.60100404416


==> plots/dasquad/data/comparison_throughput_100_0_2.dat <==
1 5.05758444156 0.123667129754
2 10.0935455256 0.247562374778
4 16.3277282016 5.97269421119
8 23.7838074281 4.80855685975
12 19.979535814 5.32431808217
14 23.2425171557 3.16641857607
17 26.5989248363 6.07104107592
26 28.8869860255 9.38105405472
35 29.6236279071 7.69168332992
44 33.5674066387 6.06152156076
53 33.8448283466 9.14674888855
62 39.0671242865 11.7684622514
71 21.6741706524 1.95414546155


==> plots/dasquad/data/comparison_throughput_100_100_0.dat <==
1 6.23285315546 0.00855456270008
2 2.6744637287 0.105489226423
4 2.72339729488 0.0455869614512
8 4.20418997804 0.0692180759777
12 5.33192762193 0.034929630872
14 5.86247238215 0.0824325038999
17 6.71816096463 0.0671582429815
26 9.57069742341 0.0697396199602
35 14.5028441574 0.376511922872
44 14.8822043737 0.315997972873
53 15.2277892883 0.262169687607
62 16.3879829645 0.214569796219
71 16.7392173912 0.129355177695


==> plots/dasquad/data/comparison_throughput_100_100_1.dat <==
1 7.53096010399 0.0111949157522
2 2.44029511598 0.0589991092587
4 2.40548264979 0.0300206468473
8 3.75742353002 0.0787429227663
12 4.75748515141 0.154640404506
14 5.30463823789 0.0294920863689
17 6.01351740739 0.17422411596
26 8.5595856452 0.157729796541
35 12.144385719 0.680280642958
44 13.2213184838 0.0351121538489
53 13.4678725503 0.0313485223387
62 13.7008331611 0.125634888208
71 14.076677073 0.473801096619


==> plots/dasquad/data/comparison_throughput_100_100_2.dat <==
1 5.02559303884 0.00663905490723
2 2.2973731036 0.078337228031
4 2.54255445276 0.060703106982
8 3.29367594884 0.0104539426025
12 4.07477641157 0.049734662868
14 4.41716515228 0.045685264875
17 4.97567687702 0.00749774388839
26 7.05774056851 0.243715628962
35 9.90424429209 0.212409638327
44 9.33162312219 0.135228981732
53 10.202019761 0.220473110108
62 10.3894279009 0.126087437389
71 10.3585727118 0.0483659568555


==> plots/dasquad/data/comparison_throughput_100_20_0.dat <==
1 7.90782143416 0.0316030042136
2 6.95715062417 0.128890621334
4 6.87896505994 0.347852553927
8 9.28845349032 0.352373239669
12 10.999543342 0.413999305192
14 12.069964019 0.180188991011
17 13.4287364317 0.518857975713
26 21.5141200839 0.505713810351
35 32.3658409178 0.673389650698
44 34.1438118354 0.591907991077
53 36.2795796831 0.422658498396
62 38.6601301538 0.315194241648
71 40.0155886922 0.781133309579


==> plots/dasquad/data/comparison_throughput_100_20_1.dat <==
1 7.88943697379 0.0365511715462
2 6.88146880827 0.135983625784
4 6.78652156853 0.213028561412
8 8.76081443332 0.367484486216
12 10.5277747343 0.26280432631
14 10.5613297011 0.097554938733
17 12.1164049431 0.430854749468
26 19.5098793038 0.27068973394
35 29.7527820338 0.633813738694
44 31.8468449843 0.460969341082
53 34.2655279754 0.203338735627
62 35.461993256 0.411009786474
71 37.7456209584 0.597172664271


==> plots/dasquad/data/comparison_throughput_100_20_2.dat <==
1 5.12669768023 0.0217393303017
2 5.40795768894 0.0792925056046
4 5.90668615345 0.422668461185
8 6.02876022915 0.451753084278
12 6.90994651858 0.0301173737534
14 10.2720231611 0.15401003487
17 9.414732153 0.176165070392
26 19.5694943608 0.152906151853
35 25.2261669189 0.575832091842
44 30.6517332798 0.450550138596
53 32.1243939865 0.307847580365
62 33.7528899255 0.42570553463
71 35.084547778 0.537416607934


==> plots/dasquad/data/comparison_throughput_25_0_0.dat <==
1 21.2931079058 0.573718676321
2 40.4421687035 0.982124064903
4 64.0815290163 34.0306363041
8 154.85499289 13.2802183683
12 183.055722705 61.0177148587
14 242.450519419 35.199594339
17 305.373260369 19.7111957377
26 471.513604158 12.6332831068
35 639.879575488 28.10585195
44 774.620469875 22.3390405958
53 935.734005494 80.0822256557
62 977.787937055 220.6599362
71 1050.6381202 460.392925282


==> plots/dasquad/data/comparison_throughput_25_0_1.dat <==
1 20.4964739637 0.627155863981
2 41.8503573535 1.13967639419
4 82.9614153462 3.34131015302
8 158.410903903 12.0133235168
12 228.481735365 16.696185624
14 274.78201417 7.86877723615
17 307.566981359 54.6984142637
26 485.401244402 22.9058396384
35 563.356457808 125.182910988
44 766.50725419 44.8615369061
53 980.843688968 29.0072684128
62 1081.45207298 31.9999712159
71 1165.96423773 78.3874654413


==> plots/dasquad/data/comparison_throughput_25_0_2.dat <==
1 15.1824640536 0.504709701585
2 30.3225332664 1.04126240867
4 60.5252279566 1.92410966569
8 110.21720015 21.0577316112
12 172.383649347 5.80108239999
14 187.728149966 28.9578598318
17 240.857642034 8.90237077679
26 319.150544951 72.9165625021
35 395.479669951 165.221038645
44 591.314883294 18.6994302518
53 700.459626698 16.8221458908
62 734.889297361 69.1598679632
71 916.733674345 24.2485672539


==> plots/dasquad/data/comparison_throughput_25_100_0.dat <==
1 15.4388338416 0.101973014833
2 4.35595907909 0.154412449081
4 4.25792869187 0.110503915323
8 5.63772376775 0.150336671869
12 6.66951095874 0.0574212855366
14 6.96779435489 0.0824151073916
17 7.29831127188 0.127816035948
26 7.925685808 0.0960414799731
35 7.87982497493 0.224652884449
44 7.14415577069 0.0817462182296
53 7.12868242862 0.0789520429908
62 6.16137411456 1.43830912235
71 6.30145584337 0.48438721337


==> plots/dasquad/data/comparison_throughput_25_100_1.dat <==
1 14.5268744092 0.0799964131893
2 3.69233379441 0.111565459237
4 3.6824177156 0.0398527432175
8 4.95768226783 0.0994472641469
12 5.52000616354 0.123327735915
14 5.59623895633 0.0447556847497
17 5.48415368527 0.0350353841079
26 5.04865393932 0.0650364461785
35 4.46274222932 0.0841746987217
44 3.74652745647 0.0443513972744
53 3.48658230629 0.12483543923
62 3.26860424568 0.23841519714
71 2.94214081008 0.330628450344


==> plots/dasquad/data/comparison_throughput_25_100_2.dat <==
1 12.0268639939 0.138989417576
2 4.76973313013 0.167593040264
4 4.31924393754 0.0473758810291
8 5.02873744501 0.0383302174867
12 5.77443607037 0.0851414032662
14 5.90713423248 0.0708406911277
17 5.85828866806 0.127748320585
26 6.40387064489 0.0461994590964
35 6.67927134767 0.119482207973
44 6.14984411565 0.0614307377784
53 6.27369810938 0.0944954764457
62 6.2717549413 0.0683668678389
71 6.39948517658 0.0595113232057


==> plots/dasquad/data/comparison_throughput_25_20_0.dat <==
1 17.7801664334 0.11109955865
2 12.1677080792 0.434949395369
4 12.2565891245 0.221194902943
8 15.5537434276 0.170932032607
12 18.1451656337 0.734503032876
14 18.9123791177 0.194504303437
17 20.0212726056 0.0643455350813
26 23.8077330348 0.208205761446
35 26.3765445174 0.59596525849
44 25.8802548651 0.413303227511
53 26.9497578468 0.417543493709
62 27.6877834388 0.151122477574
71 27.8399725407 0.350831075172


==> plots/dasquad/data/comparison_throughput_25_20_1.dat <==
1 17.9119369678 0.0873455579575
2 10.5385397453 0.288438183066
4 10.5710388359 0.273495291128
8 13.889602789 0.160272347758
12 16.4751051922 0.388763708884
14 17.1023623464 0.129002456063
17 17.770341713 0.33074342512
26 20.086276759 0.0564620037376
35 21.6978192261 0.749780381506
44 18.6138859522 0.234186829431
53 18.2451508968 0.105181173593
62 17.206061075 0.186782070849
71 16.4514729152 0.363522953688


==> plots/dasquad/data/comparison_throughput_25_20_2.dat <==
1 13.1843247908 0.0797089095347
2 12.5692665967 0.326427745234
4 12.6005978093 0.355235741276
8 15.8843650992 0.374931865797
12 16.5061077711 0.430170110453
14 18.4375336082 1.1436656669
17 19.7734261483 0.225266828226
26 23.456651515 0.231508339158
35 26.8649508474 0.835140358843
44 26.4591082544 0.533147504232
53 27.6672482198 0.213607476471
62 28.179265263 0.282528920373
71 28.1825505929 0.308141085057


==> plots/hermes/data/comparison_throughput_100000_0_0.dat <==
1 0.000935349600867 6.26933831295e-05
2 0.00174943799781 0.000121331284928
4 0.00345995085148 0.000171235069646
8 0.0126572166359 0.0109457826858
15 0.0206351579701 0.0189608687316
23 0.0159623375089 0.000316153378723
31 0.0214022596083 0.000955329495638
39 0.0268564957048 0.000830061547905
47 0.0305694882615 0.000721210645635
55 0.0748191703702 0.0736309755463
63 0.0534711903417 0.023797292302


==> plots/hermes/data/comparison_throughput_100000_0_1.dat <==
1 0.000934881993096 2.06090070923e-05
2 0.00187039060302 6.50140504485e-05
4 0.00364981655934 0.000123489275135
8 0.0130120104947 0.0133856509771
15 0.0231356738279 0.0240314844958
23 0.0161615439387 0.000456896626444
31 0.0215109566224 0.000334311249545
39 0.0262745036114 0.000632709264623
47 0.0307606783732 0.000792825913364
55 0.03686363066 0.00393602600091
63 0.0808636203657 0.0821928506649


==> plots/hermes/data/comparison_throughput_100000_0_2.dat <==
1 0.000723962318809 6.48595434079e-06
2 0.00143696286404 1.71658397947e-05
4 0.00285800132474 2.28023234011e-05
8 0.00892008109835 0.00688653670258
15 0.0157280446138 0.0124125172482
23 0.0136850378694 4.27974010143e-05
31 0.018175751161 7.37350617076e-05
39 0.0222475271266 8.05813280477e-05
47 0.0262230399705 3.40316350557e-05
55 0.0406372149064 0.021652778362
63 0.0334411576566 0.000201906949655


==> plots/hermes/data/comparison_throughput_100000_100_0.dat <==
1 0.000932721204487 2.05134177305e-05
2 0.0018049100426 9.17254267627e-05
4 0.00356196470816 0.000104858674392
8 0.00888554667304 0.00440312420111
15 0.0123004623013 0.00558014649232
23 0.0126637791278 0.000484277103429
31 0.0162161476357 0.000796615113627
39 0.0204152285135 0.00270614598561
47 0.0230494347719 0.00102787517634
55 0.0241720233121 0.00201159050522
63 0.025067510183 0.00924819354718


==> plots/hermes/data/comparison_throughput_100000_100_1.dat <==
1 0.000951864440668 1.28591382807e-05
2 0.0018549758337 7.457749268e-05
4 0.00368061000393 0.00014377585054
8 0.00831266445156 0.00463461644412
15 0.0128634093698 0.006467221532
23 0.013584219268 0.000860277380673
31 0.0173853212034 0.00213568370189
39 0.0215576343534 0.00254003372449
47 0.0219846939338 0.00190073710341
55 0.0262823066208 0.00372634079691
63 0.0319915042116 0.00531374500896


==> plots/hermes/data/comparison_throughput_100000_100_2.dat <==
1 0.000704506332064 6.66483071828e-06
2 0.00140085123531 3.18309832581e-05
4 0.00272307976293 9.71764337814e-05
8 0.0065850633649 0.00356727669659
15 0.00979841895698 0.00468735299367
23 0.0103146557317 6.24442071619e-05
31 0.0129476628414 7.39901870505e-05
39 0.0150753106771 7.73767070067e-05
47 0.0172113333503 0.000294000690983
55 0.0189674293786 0.00010089504776
63 0.0223160026499 0.00382579388699


==> plots/hermes/data/comparison_throughput_100000_20_0.dat <==
1 0.000929541798575 7.46289435743e-06
2 0.00183451817617 6.22292896415e-05
4 0.00370795906643 6.93780791963e-05
8 0.00705986138489 0.000356109332069
15 0.017689892123 0.0129796338799
23 0.0155929931442 0.000499569205453
31 0.0210373178934 0.000886076068983
39 0.0244430286358 0.000663268851499
47 0.0288089293823 0.00105217440844
55 0.0326420544107 0.000215178196271
63 0.0382811261819 0.00421529014291


==> plots/hermes/data/comparison_throughput_100000_20_1.dat <==
1 0.000917337387007 5.75463185196e-06
2 0.001887586362 9.06883252539e-05
4 0.00355341061232 0.000132679633941
8 0.00729968396973 0.000323645629216
15 0.0181749267879 0.0136941819211
23 0.0150921957537 0.000266118275586
31 0.0203985706502 8.91576771852e-05
39 0.0245864594825 0.00120208129018
47 0.028579674351 0.000313820851731
55 0.0405640833052 0.0155690428632
63 0.0411874785629 0.0106712070995


==> plots/hermes/data/comparison_throughput_100000_20_2.dat <==
1 0.00072162013974 8.87546464749e-06
2 0.00140122133583 3.69679096759e-05
4 0.00282622676027 7.56635150926e-05
8 0.00793565237007 0.00548918323165
15 0.0128611045214 0.00851067492376
23 0.0123284327878 3.66141988403e-05
31 0.0160369677033 0.000134163663416
39 0.0192553444387 0.000102514434917
47 0.0221390720786 5.29576043894e-05
55 0.0307449916021 0.0116490399915
63 0.0322093115471 0.00956875127792


==> plots/hermes/data/comparison_throughput_10000_0_0.dat <==
1 0.0301414783187 0.000117341169612
2 0.0538607628784 0.000435305899308
4 0.112949304388 0.00539915166979
8 0.247398889785 0.0955312437083
15 0.428543306723 0.179164435652
23 0.667569563122 0.260146510851
31 1.13729314088 0.451200229572
39 1.19879858322 0.507571311928
47 1.3919423973 0.496889648809
55 1.4828834174 0.450398208722
63 1.65983712274 0.376207177513


==> plots/hermes/data/comparison_throughput_10000_0_1.dat <==
1 0.0288266511475 0.00214152101792
2 0.0545574566714 0.00526285880586
4 0.105346062972 0.00847668828722
8 0.244026824799 0.106017813591
15 0.518431283778 0.205844851643
23 0.72776220216 0.216308506969
31 0.746828408278 0.141525223171
39 1.10097678142 0.371716272248
47 1.32609441033 0.437821179521
55 1.50348808053 0.526947324643
63 1.7938138624 0.342533103456


==> plots/hermes/data/comparison_throughput_10000_0_2.dat <==
1 0.0187737666366 0.000143080391136
2 0.0379625993818 0.000150162484261
4 0.0747704847222 0.00123264028191
8 0.165874451098 0.0485737593109
15 0.293366826264 0.0953421594687
23 0.426497876826 0.111645486778
31 0.55959581326 0.135982074391
39 0.609117889785 0.0780496706449
47 0.909768717849 0.182814401923
55 0.926046641693 0.214642144883
63 1.0080201525 0.158276421129


==> plots/hermes/data/comparison_throughput_10000_100_0.dat <==
1 0.0284311311982 0.00171335761341
2 0.0527875211131 0.0034832511403
4 0.102390838637 0.00360293576016
8 0.198381165962 0.0108897951587
15 0.331795924199 0.0282398131328
23 0.469762843791 0.0199845094719
31 0.587436881932 0.0154318804882
39 0.732927034507 0.0260089926411
47 0.810232325632 0.0171582105958
55 0.928199712296 0.00751221920362
63 1.0347285745 0.0298114632339


==> plots/hermes/data/comparison_throughput_10000_100_1.dat <==
1 0.0253168847886 0.000254393365944
2 0.0492516065714 0.000426895646293
4 0.109091565767 0.00820016349496
8 0.198462861165 0.0138844999522
15 0.325297904384 0.0134559886886
23 0.442473269807 0.0148325924165
31 0.57254357749 0.0206199096857
39 0.694526977184 0.0227286965518
47 0.845865678687 0.0407118748906
55 0.936092736752 0.0216369669901
63 1.01694881158 0.0498680024305


==> plots/hermes/data/comparison_throughput_10000_100_2.dat <==
1 0.0184197841233 6.22648203548e-05
2 0.0360966817597 0.00144237792645
4 0.0720359190969 0.000967124051992
8 0.13634267794 0.00334584847766
15 0.226605857299 0.00116728238855
23 0.330181493886 0.00144193739098
31 0.430897662356 0.00372927490818
39 0.512384110585 0.00183596296702
47 0.587495108066 0.00394486132092
55 0.665508494178 0.00151515809818
63 0.715015081035 0.0514164445517


==> plots/hermes/data/comparison_throughput_10000_20_0.dat <==
1 0.0270336431794 0.00179346909766
2 0.0508322110355 0.00147677734898
4 0.108867938452 0.00853081666272
8 0.200073648224 0.0117460793045
15 0.347651474804 0.00796269202282
23 0.5066349489 0.0277454501248
31 0.680459587702 0.0241359347563
39 0.823510382825 0.0336881278233
47 0.936256010445 0.0499098926118
55 1.0093337716 0.113323704425
63 1.20253377001 0.039180307929


==> plots/hermes/data/comparison_throughput_10000_20_1.dat <==
1 0.028414677441 0.0017420135949
2 0.0554355681766 0.00189973568922
4 0.109861223884 0.00609237122758
8 0.207205125636 0.0105666387845
15 0.338429603846 0.00900288244517
23 0.495400289249 0.0323286490816
31 0.663183409403 0.00950208912355
39 0.797984012478 0.0242379279272
47 0.934398821001 0.00690058926703
55 1.07858266058 0.0327460670155
63 1.17967595565 0.0561159366947


==> plots/hermes/data/comparison_throughput_10000_20_2.dat <==
1 0.018547180967 9.62434779111e-05
2 0.0364066835173 0.000285874461224
4 0.0716143424745 0.00104923574663
8 0.133896043838 0.00261933754815
15 0.232964687598 0.00606880511292
23 0.330910815973 0.00410018812883
31 0.438622105422 0.00317450416385
39 0.525487290452 0.00533160646765
47 0.617576317533 0.00189305279631
55 0.699814815495 0.00252867220214
63 0.762973799825 0.027786955986


==> plots/hermes/data/comparison_throughput_1000_0_0.dat <==
1 0.339592154024 0.0861391679366
2 0.877433364111 0.339515698406
4 1.69650005519 0.664681353549
8 2.86305506631 0.669907994626
15 4.02845808035 0.758039920952
23 6.28792435237 1.81590791747
31 7.73176714877 0.565901394131
39 10.5912715665 4.06616131783
47 11.4453088379 2.8644367613
55 13.5006081861 5.69165864991
63 15.733447994 6.64364885896


==> plots/hermes/data/comparison_throughput_1000_0_1.dat <==
1 0.334740804649 0.0640661759298
2 0.610550685732 0.0570086657222
4 1.51308340774 0.463447444928
8 2.81570818252 0.610064565002
15 5.73019054374 1.3910272517
23 7.03041324909 1.62255186907
31 7.92445620729 1.68166254067
39 8.54610260329 0.909417171443
47 10.3381001369 2.82243383797
55 12.003466139 5.24657465302
63 11.2575287739 3.49692897289


==> plots/hermes/data/comparison_throughput_1000_0_2.dat <==
1 0.198257938864 0.0093699193194
2 0.449906727323 0.126405026411
4 0.845302932276 0.0949560035814
8 1.8885699508 0.282118319766
15 3.30317244544 0.264311456229
23 4.80880418994 0.649103626293
31 5.74382405468 0.618152028312
39 6.46892485541 0.637500463516
47 7.25913229527 0.342795891251
55 8.12329903403 1.08380575308
63 7.69094199012 1.56922426708


==> plots/hermes/data/comparison_throughput_1000_100_0.dat <==
1 0.253157150879 0.0147538517486
2 0.454130013445 0.00967248467992
4 0.840373096932 0.00839712316883
8 1.49776177997 0.0145382103085
15 2.23187484757 0.0199934270385
23 2.69475728011 0.0236344951356
31 3.26581686031 0.0112159430463
39 3.76033798562 0.0684055653054
47 4.09491387192 0.0444586953603
55 4.64630716764 0.039674517887
63 4.85455969145 0.0470430560672


==> plots/hermes/data/comparison_throughput_1000_100_1.dat <==
1 0.255536493583 0.0182457108879
2 0.478207401628 0.0220829436924
4 0.795104138623 0.0101918024722
8 1.4083387838 0.019145350094
15 2.06305746431 0.0711650160999
23 2.56173936641 0.0341800709707
31 2.98882847702 0.0393283203805
39 3.44143873247 0.0277883138325
47 3.70863969113 0.0579298929022
55 3.90574702346 0.0401877382859
63 4.12043528944 0.0769922853905


==> plots/hermes/data/comparison_throughput_1000_100_2.dat <==
1 0.184390411883 0.0015767730805
2 0.350307994047 0.0126118010518
4 0.671093716045 0.0065831512357
8 1.16147782653 0.00359943563867
15 1.7177301936 0.0212803012026
23 2.22656612454 0.0194566689292
31 2.66732525573 0.0182269092972
39 3.04031570855 0.00679296202815
47 3.39801929922 0.0276832269314
55 3.59893600127 0.0553752830992
63 3.79301835637 0.0094119471864


==> plots/hermes/data/comparison_throughput_1000_20_0.dat <==
1 0.288074017598 0.0169004632221
2 0.565199703322 0.0280477320656
4 1.03378231581 0.0718776595901
8 1.95910338171 0.0220745088707
15 3.20062977748 0.0516671021263
23 4.35159814868 0.0208831924374
31 5.52600690275 0.07982461201
39 6.49130505285 0.0579850122616
47 7.31115723116 0.0583093303479
55 8.018241192 0.114529623874
63 8.69406189919 0.0532447140235


==> plots/hermes/data/comparison_throughput_1000_20_1.dat <==
1 0.273865126345 0.0209076787688
2 0.55042943357 0.0344188149354
4 1.02889112473 0.0785536657471
8 1.90557182693 0.0400279649247
15 3.08950382454 0.056331092865
23 4.27668070258 0.0588936719507
31 5.22709168043 0.0490491549924
39 6.21734653618 0.0325217522234
47 7.04043375946 0.0234926839739
55 7.62647609516 0.0978090813165
63 8.29570363748 0.0482016218671


==> plots/hermes/data/comparison_throughput_1000_20_2.dat <==
1 0.189714469463 0.000422610310406
2 0.362850373667 0.00387710522791
4 0.709581612538 0.00688991269137
8 1.29095370745 0.0113155114127
15 2.14877686299 0.0201508082346
23 3.01918413561 0.024607464431
31 3.83564552452 0.0193481980967
39 4.51096792199 0.0269217497265
47 5.1883356006 0.0394784913582
55 5.7710089408 0.0478403612835
63 6.32901478334 0.0395379577868


==> plots/hermes/data/comparison_throughput_100_0_0.dat <==
1 6.31181643718 0.124874614466
2 12.7896537228 1.8994799166
4 23.7055059459 5.43751800633
8 35.7692004395 9.52163193368
15 69.0630567417 17.1704836853
23 91.4953573304 30.859253704
31 104.772900664 45.6974768443
39 126.132759352 36.2483297754
47 177.177403216 43.2761368901
55 178.115686114 36.5179121373
63 280.551836501 17.6681716021


==> plots/hermes/data/comparison_throughput_100_0_1.dat <==
1 6.27707418374 0.0839753443803
2 13.5284530083 0.366613119377
4 23.3416846609 3.4903065418
8 50.9169360301 4.11539593174
15 69.7671194584 17.3102749165
23 75.8252694289 39.6727415091
31 91.9561778104 21.9830783749
39 70.2284682044 26.5467304951
47 119.247185562 45.8767478598
55 212.478724815 35.1624537428
63 225.13017421 92.9796718961


==> plots/hermes/data/comparison_throughput_100_0_2.dat <==
1 4.65007688895 0.111139705466
2 7.87736513236 0.729248976531
4 16.2917973341 1.36243734622
8 32.4184647316 3.55197219422
15 45.8389173466 22.9642604642
23 40.9931424957 18.1548861704
31 89.1243700166 15.6009616263
39 73.7774149103 33.5641687689
47 90.5119948477 40.3007477016
55 78.9784450787 42.4005987078
63 122.133711175 62.1630339279


==> plots/hermes/data/comparison_throughput_100_100_0.dat <==
1 3.29813502217 0.0316930945767
2 2.50890317082 0.169471392593
4 3.33576704417 0.128854412045
8 4.04504344278 0.0387618569191
15 4.51126971609 0.0405652112831
23 4.8277669223 0.103288667371
31 5.05011531508 0.0739164389894
39 4.91374221671 0.116561220976
47 5.06030875004 0.0788927608684
55 5.59609353638 0.0437778720844
63 5.46710957243 0.114847064497


==> plots/hermes/data/comparison_throughput_100_100_1.dat <==
1 3.37225795158 0.0367480341009
2 2.20746542919 0.124546174301
4 2.79084488292 0.0321223795529
8 3.47601893597 0.043180712187
15 3.93510751181 0.0381316845989
23 4.13278401177 0.0630665659707
31 4.25652364334 0.0804347682466
39 4.29420177539 0.0402112726159
47 4.38270611248 0.0954125908451
55 4.72461393411 0.0767245376949
63 4.46935981643 0.0219290401703


==> plots/hermes/data/comparison_throughput_100_100_2.dat <==
1 3.22933240165 0.0298072037365
2 2.61779611255 0.0841766555003
4 3.30392121089 0.160752381204
8 3.7357776544 0.0243639566804
15 3.83144106709 0.0572598956265
23 3.72546689639 0.0703832439681
31 3.67340272787 0.042816018597
39 3.74556217591 0.0504384750115
47 3.75045184813 0.0180242975214
55 3.73921829131 0.0107114228136
63 3.79394103709 0.0145144867729


==> plots/hermes/data/comparison_throughput_100_20_0.dat <==
1 4.66311029341 0.0603521268922
2 6.66399393309 0.138138886883
4 9.59106448279 0.0585521649114
8 11.7051443625 0.189021260328
15 11.956005681 0.492236593294
23 11.5698744351 0.213925476872
31 12.0034732537 0.30212018403
39 12.587489725 0.278919379967
47 12.9550972898 0.0783807363517
55 13.5382792717 0.125685412067
63 13.4730919508 0.360211085551


==> plots/hermes/data/comparison_throughput_100_20_1.dat <==
1 5.08705388711 0.0702708845348
2 5.90617028774 0.567497393067
4 8.32150688106 0.246463509924
8 10.0869133214 0.350745809699
15 10.4112679914 0.268011242256
23 10.2155849125 0.146525257707
31 10.4505743643 0.2128665898
39 11.0283682704 0.060548925718
47 11.3224050257 0.106805486546
55 11.5438970247 0.105630990241
63 11.7811072465 0.0937404210385


==> plots/hermes/data/comparison_throughput_100_20_2.dat <==
1 3.50181980715 0.0223867670792
2 5.00144040473 0.056276892182
4 7.96183632057 0.0934179978887
8 9.8156445553 0.160868824947
15 10.2162323543 0.0844113751932
23 10.235941288 0.179935452033
31 10.2370371845 0.126797532736
39 10.6086546083 0.0733343039753
47 10.978611133 0.0366914353933
55 11.2331948594 0.0471642468287
63 11.4153168795 0.0983696071471


==> plots/hermes/data/comparison_throughput_25_0_0.dat <==
1 12.5145608116 0.41626215675
2 24.5905702707 0.784980852675
4 48.7737418807 1.55281901342
8 96.3267176408 3.94617081632
15 165.527094283 5.32605072916
23 230.799286798 5.10475587864
31 311.383522421 5.72799312362
39 376.67171764 9.96746147026
47 442.465500871 7.87005474033
55 505.55194169 8.91734335476
63 562.962262449 9.21970998763


==> plots/hermes/data/comparison_throughput_25_0_1.dat <==
1 12.6811513907 0.336023004796
2 24.7060184615 0.195741926135
4 48.7733869257 1.15752420826
8 96.32947538 0.733479014161
15 159.461130533 7.3720117173
23 231.224626204 4.92280886137
31 309.112529302 6.7406577127
39 381.120427446 5.25305341067
47 444.671051585 8.94657826583
55 506.33614055 10.5333454412
63 562.628526125 10.2394241514


==> plots/hermes/data/comparison_throughput_25_0_2.dat <==
1 10.2984261004 0.383257261364
2 20.1260926822 0.433129614002
4 39.1800416134 1.64048642471
8 79.3798016133 1.90488024679
15 130.21779157 5.1688705783
23 180.233553702 5.50678540724
31 256.077905148 5.79371058629
39 309.932972146 5.78792576502
47 362.396753262 9.34558194738
55 408.023532825 9.9466469876
63 456.465009073 12.3930956457


==> plots/hermes/data/comparison_throughput_25_100_0.dat <==
1 6.58910440485 0.22939638121
2 3.08100251097 0.166691696038
4 3.63615635153 0.0977597985983
8 4.03192161998 0.102564211995
15 3.99838453056 0.0631223672555
23 3.84702818848 0.0339077278856
31 3.59041036625 0.105524529029
39 3.43838004688 0.0708727923189
47 3.33290692947 0.0585997792537
55 3.16582903316 0.0364418976656
63 2.93485282775 0.133519252235


==> plots/hermes/data/comparison_throughput_25_100_1.dat <==
1 7.01094920578 0.082694329356
2 2.64529473658 0.0658001268253
4 2.95728485991 0.0541345815086
8 3.31672502536 0.257830655833
15 3.00909780838 0.0771063770436
23 2.45879500415 0.0582956199058
31 2.03134430986 0.0580421404901
39 1.91289025996 0.0583266416196
47 1.74897529455 0.0512031695948
55 1.63811190621 0.0384879213002
63 1.35420999832 0.0508874960965


==> plots/hermes/data/comparison_throughput_25_100_2.dat <==
1 7.13063113872 0.0150262966378
2 3.39043350678 0.0214541756998
4 3.56714259374 0.0814138374026
8 3.58554270174 0.0937355266755
15 3.16780719154 0.101040555677
23 2.87689825559 0.0387029818563
31 2.67815657719 0.0529235462792
39 2.64549934715 0.0278280884964
47 2.55375795482 0.0234660768885
55 2.56983497991 0.0152297997838
63 2.49860005918 0


==> plots/hermes/data/comparison_throughput_25_20_0.dat <==
1 9.9671012042 0.0559947015779
2 9.70857209082 0.36959888281
4 11.5827982863 0.342664371644
8 11.7069348014 0.0847828274052
15 10.8613843423 0.115884807681
23 10.3838541164 0.244953581462
31 9.55641022154 0.192081444624
39 10.1389668046 0.122459790824
47 10.479297054 0.293121667269
55 10.5181858218 0.232061594911
63 10.7428689417 0.228680806014


==> plots/hermes/data/comparison_throughput_25_20_1.dat <==
1 10.3108425378 0.074246939006
2 7.76322048142 0.164575732509
4 9.16811403382 0.142896569627
8 9.72139356486 0.240034289384
15 9.0131900562 0.373844465437
23 8.02985813677 0.311767207553
31 7.75979762424 0.278882051051
39 7.7881646307 0.059060711965
47 7.57701880455 0.0757697529742
55 7.82321528538 0.210060640694
63 7.71506285444 0.10732147436


==> plots/hermes/data/comparison_throughput_25_20_2.dat <==
1 9.00443253899 0.029879924657
2 9.39276084333 0.0563447776716
4 11.2659832478 0.273374100088
8 11.6365236127 0.189865130411
15 10.7948203203 0.320097478029
23 9.5775097139 0.0823333306894
31 9.18421874573 0.495516573455
39 9.49602806399 0.127271272665
47 9.85075082167 0.0519109519367
55 10.0051556254 0.0595242421118
63 10.0744974221 0.0605882468391


==> plots/small/data/comparison_throughput_100_20_0.dat <==
1 12.888471204 0.0635764165782
2 9.38102144015 0.0387831316492
4 9.69497980717 0.164352399102
8 12.7056589328 0.0781295645641
12 15.0869166989 0.211619814741
14 16.619051091 0.368670986399
17 17.5617546621 0.985610389744
26 22.6247603616 1.0725390288
35 28.0014972124 1.59838459717
44 30.5719409525 0.353624340531
53 32.3386186895 0.517162932701
62 34.6299831713 0.506574952003
71 35.4700759968 0.488963108972


==> plots/small/data/comparison_throughput_100_20_1.dat <==
1 12.9127809969 0.0764611029933
2 8.34547687713 0.039841576289
4 8.35506352138 0.0905418353092
8 11.0870622451 0.107362062884
12 13.4615069141 0.186611095931
14 14.4760053164 0.65771727727
17 16.1409844318 0.343843774664
26 20.9211965632 0.812999900242
35 24.0786608296 1.83883574155
44 26.8297741831 0.332423011953
53 28.543008941 0.108377515214
62 30.2458970562 0.206702357187
71 30.6576282822 0.579747185521


==> plots/small/data/comparison_throughput_50_20_0.dat <==
1 17.8483622532 0.114878617239
2 12.6603155876 0.445530709403
4 12.183445218 0.32053625288
8 15.4343230057 0.231723485641
12 17.4478815963 0.926369178349
14 18.6865657396 0.943575148252
17 19.4525478759 1.16883348576
26 23.0129833791 0.80560640227
35 25.7896372842 1.71453479713
44 25.8118073042 0.356058901759
53 26.9013338932 0.430290480903
62 27.3004805213 0.320788352166
71 27.903499699 0.304982560913


==> plots/small/data/comparison_throughput_50_20_1.dat <==
1 18.0007328918 0.0551551002444
2 10.7859797127 0.0866612386083
4 10.4620017604 0.302665318041
8 14.0891093117 0.112958052297
12 16.3842590207 0.0988250054204
14 16.8253233557 0.744541464173
17 17.2563349999 0.825980541657
26 20.05116265 0.369696871183
35 20.9581377738 0.927552833187
44 19.099187181 0.0236935048514
53 18.4276052306 0.0745834281703
62 17.4622962766 0.0910596190366
71 16.5245948334 0.195422044153

